WALLABY Pilot Survey: Hydra Cluster Galaxies UV and HI morphometrics

Galaxy morphology in atomic hydrogen (HI) and in the ultra-violet (UV) are closely linked. This has motivated their combined use to quantify morphology over the full H i disk for both H i and UV imaging. We apply galaxy morphometrics: Concentration, Asymmetry, Gini, M20 and Multimode-Intensity-Deviation statistics to the first moment-0 maps of the WALLABY survey of galaxies in the Hydra cluster center. Taking advantage of this new HI survey, we apply the same morphometrics over the full HI extent on archival GALEX FUV and NUV data to explore how well HI truncated, extended ultraviolet disk (XUV) and other morphological phenomena can be captured using pipeline WALLABY data products. Extended HI and UV disks can be identified relatively straightforward from their respective concentration. Combined with WALLABY HI, even the shallowest GALEX data is sufficient to identify XUV disks. Our second goal is to isolate galaxies undergoing ram-pressure stripping in the H i morphometric space. We employ four different machine learning techniques, a decision tree, a k-nearest neighbour, a support-vector machine, and a random forest. Up to 80% precision and recall are possible with the Random Forest giving the most robust results.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
